StaticSegFormer: An Efficient High-Performance Semantic Segmentation Based on Static Structured Pruning

Structured pruning enhances the efficiency of deep neural networks (DNNs) by eliminating groups of parameters during inference. Previous methods mostly reduce computational complexity (FLOPs), while semantic segmentation performance (mIoU) slightly drops. Accordingly, recent dynamic structured pruning methods aim at reducing the performance drop, while lowering the FLOPs even more. However, on the ADE20K and Cityscapes benchmarks, our study reveals that on a GPU platform such dynamic methods exhibit a surprisingly low frame rate far below a simple static approach, while having comparable results in mIoU and FLOPs. To address this issue, we propose a static structured pruning method for attention layers, that achieves both, a lower FLOPs and a high frame rate [fps] of the SegFormer network, the latter increased by up to 34% relative on the Cityscapes dataset, while having no mIoU performance drop at all. Our so-called StaticSegFormer method is strongest for small encoders and large images.

==> figures/csv_data/flops_miou_segformer_best_cs_real.csv <==
Model,method,method_num,meta_class,mIoU,Flops,pruningratio,fpsa100,fps1080
SegFormerB0,baseline,0,0,76.2,125.5,1,23.6,5.7
SegFormerB1,baseline,0,1,78.5,243.7,1,17.4,3.8
SegFormerB2,baseline,0,2,81,717.1,1,10.1,2.5
SegFormerB3,baseline,0,3,81.7,962.9,1,6.8,1.7
SegFormerB4,baseline,0,4,82.3,1240.6,1,4.8,1.2
SegFormerB5,baseline,0,5,82.4,1460.4,1,4,1
SegFormerB0,DynaSegFormer,1,10,74.3,46.7,0.5,1.4,1.4
SegFormerB0,DynaSegFormer,1,10,75.1,62.7,0.7,2.5,0.9
SegFormerB2,DynaSegFormer,1,12,79.8,214.2,0.5,0.3,0.2
SegFormerB2,DynaSegFormer,1,12,80.3,286.5,0.7,0.2,0.2
SegFormerB0,StaticSegFormer,2,20,73.82,32.8,0.1,35.7,7.5
SegFormerB0,StaticSegFormer,2,20,76.18,59.89,0.5,31.7,7.5
SegFormerB0,StaticSegFormer,2,20,76.99,69.46,0.7,30.8,7.5
SegFormerB1,StaticSegFormer,2,21,76.88,82.23,0.1,27.1,5.2
SegFormerB1,StaticSegFormer,2,21,76.72,109,0.3,25.1,5.1
SegFormerB2,StaticSegFormer,2,22,79.77,145,0.1,17.2,3.3
SegFormerB2,StaticSegFormer,2,22,80.47,192,0.3,15.9,3.2
SegFormerB2,StaticSegFormer,2,22,80.69,249,0.5,14.4,3.2
SegFormerB3,StaticSegFormer,2,23,81.25,253,0.1,12.7,2.5
SegFormerB3,StaticSegFormer,2,23,81.15,315,0.3,11.7,2.5
SegFormerB3,StaticSegFormer,2,23,80.99,403,0.5,10,2.3
SegFormerB4,StaticSegFormer,2,24,nan,449,0.3,nan,nan
SegFormerB5,StaticSegFormer,2,25,81.11,463,0.1,8.1,1.7
SegFormerB3,StaticSegFormer,2,23,81.73,471,0.7,9.2,2.2
SegFormerB4,StaticSegFormer,2,24,82.24,762,0.9,5.8,1.5

==> figures/csv_data/flops_miou_segformer_cs_dev_real.csv <==
Model,method,method_num,meta_class,mIoU,Flops,pruningratio,fpsa100,fps1080
SegFormerB0,baseline,0,0,77.93,125.5,,,
SegFormerB1,baseline,0,1,80.05,243.7,,,
SegFormerB2,baseline,0,2,81.29,717.1,,,
SegFormerB3,baseline,0,3,82.77,962.9,,,
SegFormerB4,baseline,0,4,83.28,1240.6,,,
SegFormerB5,baseline,0,5,82.45,1460.4,,,
SegFormerB0,DynaSegFormer,1,10,,46.7,,,
SegFormerB0,DynaSegFormer,1,10,,62.7,,,
SegFormerB2,DynaSegFormer,1,12,,214.2,,,
SegFormerB2,DynaSegFormer,1,12,,286.5,,,
SegFormerB0,StaticSegFormer,2,20,74.69,32.8,0.1,,
SegFormerB0,StaticSegFormer,2,20,74.19,44.95,0.3,,
SegFormerB0,StaticSegFormer,2,20,76.63,59.89,0.5,,
SegFormerB0,StaticSegFormer,2,20,77.85,69.46,0.7,,
SegFormerB0,StaticSegFormer,2,20,77.58,79.7,0.9,,
SegFormerB1,StaticSegFormer,2,21,78.21,82.23,0.1,repeat,
SegFormerB1,StaticSegFormer,2,21,78.3,109,0.3,repeat,77.14
SegFormerB1,StaticSegFormer,2,21,77.10,139,0.5,repeat,77.41
SegFormerB1,StaticSegFormer,2,21,78.12,159,0.7,repeat,78.11
SegFormerB1,StaticSegFormer,2,21,79,182,0.9,repeat,
SegFormerB2,StaticSegFormer,2,22,78.95,145,0.1,,
SegFormerB2,StaticSegFormer,2,22,81.1,192,0.3,,
SegFormerB2,StaticSegFormer,2,22,81.82,249,0.5,,
SegFormerB2,StaticSegFormer,2,22,81.59,287,0.7,,
SegFormerB2,StaticSegFormer,2,22,81.51,328,0.9,,
SegFormerB3,StaticSegFormer,2,23,81.89,253,0.1,,
SegFormerB3,StaticSegFormer,2,23,81.89,315,0.3,,
SegFormerB3,StaticSegFormer,2,23,82.2,403,0.5,,
SegFormerB3,StaticSegFormer,2,23,82.68,471,0.7,,
SegFormerB3,StaticSegFormer,2,23,82.64,544,0.9,,
SegFormerB4,StaticSegFormer,2,24,81.34,360,0.1,,
SegFormerB4,StaticSegFormer,2,24,82.33,449,0.3,,
SegFormerB4,StaticSegFormer,2,24,82.37,575,0.5,,
SegFormerB4,StaticSegFormer,2,24,82.41,666,0.7,,
SegFormerB4,StaticSegFormer,2,24,82.82,762,0.9,,
SegFormerB5,StaticSegFormer,2,25,82.57,463,0.1,,
SegFormerB5,StaticSegFormer,2,25,82.3,561,0.3,,
SegFormerB5,StaticSegFormer,2,25,82.39,713,0.5,,
SegFormerB5,StaticSegFormer,2,25,82.71,838,0.7,,
SegFormerB5,StaticSegFormer,2,25,82.74,967,0.9,,
